On Spatial Discretization of Evolutionary Differential Equations on the Periodic Domain with a Mixed Derivative

Recently, various evolutionary partial differential equations (PDEs) with a mixed derivative have been emerged and drawn much attention. Nonetheless, their PDE-theoretical and numerical studies are still in their early stage. In this paper, we aim at the unified framework of numerical methods for such PDEs. However, due to the presence of the mixed derivative, we cannot discuss numerical methods without some appropriate reformulation, which is mathematically challenging itself. Therefore, we first propose a novel procedure for the reformulation of target PDEs into a standard form of evolutionary equations. This contribution may become an important basis not only of numerical analysis, but also of PDE-theory. In order to illustrate this point, we establish the global well-posedness of the sine-Gordon equation. After that, we classify and discuss the spatial discretizations based on the proposed reformulation technique. As a result, we show the average-difference method is suitable for the discretization of the mixed derivative.

==> data/re255ad2.dat <==
0.024640 0.000051 
0.049280 0.000202 
0.073920 0.000455 
0.098560 0.000810 
0.123200 0.001265 
0.147840 0.001822 
0.172480 0.002480 
0.197120 0.003240 
0.221759 0.004101 
0.246399 0.005065 
0.271039 0.006129 
0.295679 0.007296 
0.320319 0.008565 
0.344959 0.009936 
0.369599 0.011410 
0.394239 0.012986 
0.418879 0.014665 
0.443519 0.016446 
0.468159 0.018331 
0.492799 0.020320 
0.517439 0.022412 
0.542079 0.024608 
0.566719 0.026909 
0.591359 0.029313 
0.615999 0.031823 
0.640639 0.034438 
0.665278 0.037158 
0.689918 0.039984 
0.714558 0.042916 
0.739198 0.045955 
0.763838 0.049100 
0.788478 0.052353 
0.813118 0.055714 
0.837758 0.059182 
0.862398 0.062760 
0.887038 0.066446 
0.911678 0.070242 
0.936318 0.074148 
0.960958 0.078164 
0.985598 0.082292 
1.010238 0.086531 
1.034878 0.090882 
1.059518 0.095346 
1.084157 0.099924 
1.108797 0.104615 
1.133437 0.109421 
1.158077 0.114343 
1.182717 0.119380 
1.207357 0.124534 
1.231997 0.129805 
1.256637 0.135194 
1.281277 0.140702 
1.305917 0.146329 
1.330557 0.152077 
1.355197 0.157946 
1.379837 0.163937 
1.404477 0.170051 
1.429117 0.176288 
1.453757 0.182650 
1.478397 0.189138 
1.503036 0.195752 
1.527676 0.202494 
1.552316 0.209364 
1.576956 0.216364 
1.601596 0.223494 
1.626236 0.230756 
1.650876 0.238151 
1.675516 0.245679 
1.700156 0.253343 
1.724796 0.261143 
1.749436 0.269080 
1.774076 0.277156 
1.798716 0.285372 
1.823356 0.293729 
1.847996 0.302229 
1.872636 0.310873 
1.897276 0.319663 
1.921916 0.328599 
1.946555 0.337684 
1.971195 0.346919 
1.995835 0.356306 
2.020475 0.365845 
2.045115 0.375540 
2.069755 0.385391 
2.094395 0.395400 
2.119035 0.405570 
2.143675 0.415901 
2.168315 0.426396 
2.192955 0.437056 
2.217595 0.447884 
2.242235 0.458882 
2.266875 0.470052 
2.291515 0.481396 
2.316155 0.492915 
2.340795 0.504613 
2.365434 0.516492 
2.390074 0.528554 
2.414714 0.540801 
2.439354 0.553236 
2.463994 0.565861 
2.488634 0.578680 
2.513274 0.591694 
2.537914 0.604907 
2.562554 0.618321 
2.587194 0.631940 
2.611834 0.645766 
2.636474 0.659803 
2.661114 0.674053 
2.685754 0.688520 
2.710394 0.703207 
2.735034 0.718118 
2.759674 0.733257 
2.784313 0.748626 
2.808953 0.764230 
2.833593 0.780072 
2.858233 0.796157 
2.882873 0.812489 
2.907513 0.829072 
2.932153 0.845909 
2.956793 0.863006 
2.981433 0.880368 
3.006073 0.897998 
3.030713 0.915903 
3.055353 0.934086 
3.079993 0.952553 
3.104633 0.971310 
3.129273 0.990362 
3.153913 1.009714 
3.178553 1.029373 
3.203193 1.049345 
3.227832 1.069635 
3.252472 1.090251 
3.277112 1.111199 
3.301752 1.132485 
3.326392 1.154118 
3.351032 1.176104 
3.375672 1.198451 
3.400312 1.221167 
3.424952 1.244260 
3.449592 1.267738 
3.474232 1.291610 
3.498872 1.315886 
3.523512 1.340574 
3.548152 1.365684 
3.572792 1.391227 
3.597432 1.417212 
3.622072 1.443650 
3.646711 1.470553 
3.671351 1.497933 
3.695991 1.525800 
3.720631 1.554168 
3.745271 1.583050 
3.769911 1.612459 
3.794551 1.642409 
3.819191 1.672916 
3.843831 1.703992 
3.868471 1.735656 
3.893111 1.767923 
3.917751 1.800810 
3.942391 1.834335 
3.967031 1.868517 
3.991671 1.903375 
4.016311 1.938929 
4.040951 1.975201 
4.065590 2.012212 
4.090230 2.049985 
4.114870 2.088545 
4.139510 2.127916 
4.164150 2.168125 
4.188790 2.209200 
4.213430 2.251168 
4.238070 2.294062 
4.262710 2.337911 
4.287350 2.382751 
4.311990 2.428614 
4.336630 2.475539 
4.361270 2.523563 
4.385910 2.572727 
4.410550 2.623075 
4.435190 2.674650 
4.459830 2.727500 
4.484470 2.781676 
4.509109 2.837229 
4.533749 2.894215 
4.558389 2.952694 
4.583029 3.012728 
4.607669 3.074382 
4.632309 3.137726 
4.656949 3.202835 
4.681589 3.269786 
4.706229 3.338664 
4.730869 3.409557 
4.755509 3.482559 
4.780149 3.557771 
4.804789 3.635301 
4.829429 3.715263 
4.854069 3.797780 
4.878709 3.882982 
4.903349 3.971010 
4.927988 4.062015 
4.952628 4.156158 
4.977268 4.253614 
5.001908 4.354569 
5.026548 4.459225 
5.051188 4.567801 
5.075828 4.680532 
5.100468 4.797675 
5.125108 4.919505 
5.149748 5.046325 
5.174388 5.178462 
5.199028 5.316274 
5.223668 5.460152 
5.248308 5.610525 
5.272948 5.767862 
5.297588 5.932681 
5.322228 6.105551 
5.346867 6.287103 
5.371507 6.478034 
5.396147 6.679120 
5.420787 6.891225 
5.445427 7.115315 
5.470067 7.352472 
5.494707 7.603915 
5.519347 7.871018 
5.543987 8.155340 
5.568627 8.458654 
5.593267 8.782988 
5.617907 9.130666 
5.642547 9.504375 
5.667187 9.907228 
5.691827 10.342859 
5.716467 10.815531 
5.741107 11.330286 
5.765747 11.893122 
5.790386 12.511241 
5.815026 13.193357 
5.839666 13.950122 
5.864306 14.794696 
5.888946 15.743526 
5.913586 16.817446 
5.938226 18.043242 
5.962866 19.455943 
5.987506 21.102253 
6.012146 23.045858 
6.036786 25.375919 
6.061426 28.221227 
6.086066 31.774962 
6.110706 36.340697 
6.135346 42.424385 
6.159986 50.936742 
6.184626 63.699196 
6.209265 84.961748 
6.233905 127.474398 
6.258545 254.987149 


==> data/re255ad4.dat <==
0.024640 0.000000 
0.049280 0.000000 
0.073920 0.000000 
0.098560 0.000001 
0.123200 0.000004 
0.147840 0.000007 
0.172480 0.000014 
0.197120 0.000023 
0.221759 0.000037 
0.246399 0.000056 
0.271039 0.000082 
0.295679 0.000116 
0.320319 0.000160 
0.344959 0.000215 
0.369599 0.000283 
0.394239 0.000367 
0.418879 0.000467 
0.443519 0.000586 
0.468159 0.000727 
0.492799 0.000892 
0.517439 0.001083 
0.542079 0.001303 
0.566719 0.001554 
0.591359 0.001840 
0.615999 0.002164 
0.640639 0.002528 
0.665278 0.002936 
0.689918 0.003391 
0.714558 0.003896 
0.739198 0.004455 
0.763838 0.005071 
0.788478 0.005749 
0.813118 0.006491 
0.837758 0.007301 
0.862398 0.008184 
0.887038 0.009143 
0.911678 0.010183 
0.936318 0.011307 
0.960958 0.012520 
0.985598 0.013826 
1.010238 0.015229 
1.034878 0.016733 
1.059518 0.018344 
1.084157 0.020066 
1.108797 0.021902 
1.133437 0.023859 
1.158077 0.025939 
1.182717 0.028149 
1.207357 0.030493 
1.231997 0.032974 
1.256637 0.035599 
1.281277 0.038372 
1.305917 0.041298 
1.330557 0.044382 
1.355197 0.047627 
1.379837 0.051041 
1.404477 0.054626 
1.429117 0.058388 
1.453757 0.062333 
1.478397 0.066464 
1.503036 0.070787 
1.527676 0.075306 
1.552316 0.080027 
1.576956 0.084953 
1.601596 0.090091 
1.626236 0.095445 
1.650876 0.101019 
1.675516 0.106818 
1.700156 0.112847 
1.724796 0.119111 
1.749436 0.125614 
1.774076 0.132360 
1.798716 0.139355 
1.823356 0.146603 
1.847996 0.154108 
1.872636 0.161875 
1.897276 0.169908 
1.921916 0.178211 
1.946555 0.186789 
1.971195 0.195646 
1.995835 0.204785 
2.020475 0.214211 
2.045115 0.223928 
2.069755 0.233940 
2.094395 0.244250 
2.119035 0.254863 
2.143675 0.265782 
2.168315 0.277011 
2.192955 0.288553 
2.217595 0.300411 
2.242235 0.312590 
2.266875 0.325093 
2.291515 0.337922 
2.316155 0.351081 
2.340795 0.364573 
2.365434 0.378401 
2.390074 0.392568 
2.414714 0.407078 
2.439354 0.421932 
2.463994 0.437133 
2.488634 0.452684 
2.513274 0.468588 
2.537914 0.484848 
2.562554 0.501465 
2.587194 0.518441 
2.611834 0.535781 
2.636474 0.553484 
2.661114 0.571555 
2.685754 0.589994 
2.710394 0.608804 
2.735034 0.627987 
2.759674 0.647545 
2.784313 0.667480 
2.808953 0.687794 
2.833593 0.708488 
2.858233 0.729565 
2.882873 0.751026 
2.907513 0.772872 
2.932153 0.795107 
2.956793 0.817731 
2.981433 0.840746 
3.006073 0.864154 
3.030713 0.887956 
3.055353 0.912155 
3.079993 0.936753 
3.104633 0.961750 
3.129273 0.987149 
3.153913 1.012952 
3.178553 1.039161 
3.203193 1.065777 
3.227832 1.092804 
3.252472 1.120242 
3.277112 1.148095 
3.301752 1.176364 
3.326392 1.205053 
3.351032 1.234164 
3.375672 1.263699 
3.400312 1.293662 
3.424952 1.324056 
3.449592 1.354884 
3.474232 1.386150 
3.498872 1.417857 
3.523512 1.450009 
3.548152 1.482611 
3.572792 1.515667 
3.597432 1.549182 
3.622072 1.583162 
3.646711 1.617611 
3.671351 1.652535 
3.695991 1.687941 
3.720631 1.723835 
3.745271 1.760225 
3.769911 1.797117 
3.794551 1.834521 
3.819191 1.872444 
3.843831 1.910896 
3.868471 1.949886 
3.893111 1.989425 
3.917751 2.029523 
3.942391 2.070193 
3.967031 2.111447 
3.991671 2.153298 
4.016311 2.195760 
4.040951 2.238849 
4.065590 2.282579 
4.090230 2.326969 
4.114870 2.372037 
4.139510 2.417800 
4.164150 2.464281 
4.188790 2.511499 
4.213430 2.559480 
4.238070 2.608245 
4.262710 2.657823 
4.287350 2.708240 
4.311990 2.759525 
4.336630 2.811710 
4.361270 2.864828 
4.385910 2.918914 
4.410550 2.974004 
4.435190 3.030140 
4.459830 3.087362 
4.484470 3.145717 
4.509109 3.205251 
4.533749 3.266016 
4.558389 3.328065 
4.583029 3.391456 
4.607669 3.456251 
4.632309 3.522515 
4.656949 3.590318 
4.681589 3.659734 
4.706229 3.730842 
4.730869 3.803728 
4.755509 3.878483 
4.780149 3.955203 
4.804789 4.033992 
4.829429 4.114962 
4.854069 4.198232 
4.878709 4.283931 
4.903349 4.372195 
4.927988 4.463173 
4.952628 4.557024 
4.977268 4.653920 
5.001908 4.754047 
5.026548 4.857603 
5.051188 4.964805 
5.075828 5.075889 
5.100468 5.191107 
5.125108 5.310736 
5.149748 5.435076 
5.174388 5.564455 
5.199028 5.699230 
5.223668 5.839791 
5.248308 5.986566 
5.272948 6.140026 
5.297588 6.300688 
5.322228 6.469122 
5.346867 6.645958 
5.371507 6.831897 
5.396147 7.027713 
5.420787 7.234273 
5.445427 7.452543 
5.470067 7.683609 
5.494707 7.928689 
5.519347 8.189162 
5.543987 8.466587 
5.568627 8.762740 
5.593267 9.079652 
5.617907 9.419651 
5.642547 9.785425 
5.667187 10.180091 
5.691827 10.607287 
5.716467 11.071280 
5.741107 11.577114 
5.765747 12.130794 
5.790386 12.739524 
5.815026 13.412023 
5.839666 14.158949 
5.864306 14.993465 
5.888946 15.932024 
5.913586 16.995465 
5.938226 18.210581 
5.962866 19.612404 
5.987506 21.247644 
6.012146 23.179995 
6.036786 25.498624 
6.061426 28.332326 
6.086066 31.874289 
6.110706 36.428093 
6.135346 42.499697 
6.159986 50.999824 
6.184626 63.749910 
6.209265 84.999962 
6.233905 127.499989 
6.258545 254.999999 


==> data/re255ad6.dat <==
0.024640 0.000000 
0.049280 0.000000 
0.073920 0.000000 
0.098560 0.000000 
0.123200 0.000000 
0.147840 0.000000 
0.172480 0.000000 
0.197120 0.000000 
0.221759 0.000000 
0.246399 0.000001 
0.271039 0.000001 
0.295679 0.000002 
0.320319 0.000003 
0.344959 0.000005 
0.369599 0.000008 
0.394239 0.000012 
0.418879 0.000017 
0.443519 0.000023 
0.468159 0.000032 
0.492799 0.000044 
0.517439 0.000059 
0.542079 0.000077 
0.566719 0.000101 
0.591359 0.000130 
0.615999 0.000165 
0.640639 0.000208 
0.665278 0.000260 
0.689918 0.000322 
0.714558 0.000396 
0.739198 0.000484 
0.763838 0.000586 
0.788478 0.000706 
0.813118 0.000846 
0.837758 0.001007 
0.862398 0.001192 
0.887038 0.001405 
0.911678 0.001647 
0.936318 0.001923 
0.960958 0.002236 
0.985598 0.002588 
1.010238 0.002984 
1.034878 0.003428 
1.059518 0.003925 
1.084157 0.004478 
1.108797 0.005093 
1.133437 0.005774 
1.158077 0.006526 
1.182717 0.007356 
1.207357 0.008269 
1.231997 0.009270 
1.256637 0.010366 
1.281277 0.011563 
1.305917 0.012869 
1.330557 0.014289 
1.355197 0.015831 
1.379837 0.017502 
1.404477 0.019310 
1.429117 0.021263 
1.453757 0.023368 
1.478397 0.025634 
1.503036 0.028068 
1.527676 0.030681 
1.552316 0.033479 
1.576956 0.036473 
1.601596 0.039670 
1.626236 0.043081 
1.650876 0.046715 
1.675516 0.050580 
1.700156 0.054686 
1.724796 0.059044 
1.749436 0.063662 
1.774076 0.068550 
1.798716 0.073719 
1.823356 0.079177 
1.847996 0.084935 
1.872636 0.091002 
1.897276 0.097388 
1.921916 0.104103 
1.946555 0.111157 
1.971195 0.118558 
1.995835 0.126318 
2.020475 0.134444 
2.045115 0.142947 
2.069755 0.151835 
2.094395 0.161118 
2.119035 0.170804 
2.143675 0.180902 
2.168315 0.191420 
2.192955 0.202367 
2.217595 0.213751 
2.242235 0.225579 
2.266875 0.237859 
2.291515 0.250598 
2.316155 0.263803 
2.340795 0.277480 
2.365434 0.291636 
2.390074 0.306276 
2.414714 0.321407 
2.439354 0.337033 
2.463994 0.353160 
2.488634 0.369791 
2.513274 0.386932 
2.537914 0.404585 
2.562554 0.422754 
2.587194 0.441443 
2.611834 0.460652 
2.636474 0.480386 
2.661114 0.500645 
2.685754 0.521430 
2.710394 0.542744 
2.735034 0.564585 
2.759674 0.586955 
2.784313 0.609852 
2.808953 0.633277 
2.833593 0.657228 
2.858233 0.681704 
2.882873 0.706702 
2.907513 0.732221 
2.932153 0.758259 
2.956793 0.784811 
2.981433 0.811875 
3.006073 0.839448 
3.030713 0.867525 
3.055353 0.896103 
3.079993 0.925177 
3.104633 0.954742 
3.129273 0.984793 
3.153913 1.015326 
3.178553 1.046336 
3.203193 1.077816 
3.227832 1.109762 
3.252472 1.142168 
3.277112 1.175028 
3.301752 1.208336 
3.326392 1.242088 
3.351032 1.276276 
3.375672 1.310895 
3.400312 1.345941 
3.424952 1.381407 
3.449592 1.417287 
3.474232 1.453578 
3.498872 1.490274 
3.523512 1.527370 
3.548152 1.564863 
3.572792 1.602747 
3.597432 1.641020 
3.622072 1.679678 
3.646711 1.718719 
3.671351 1.758140 
3.695991 1.797939 
3.720631 1.838116 
3.745271 1.878671 
3.769911 1.919602 
3.794551 1.960912 
3.819191 2.002602 
3.843831 2.044675 
3.868471 2.087134 
3.893111 2.129983 
3.917751 2.173229 
3.942391 2.216876 
3.967031 2.260934 
3.991671 2.305410 
4.016311 2.350315 
4.040951 2.395659 
4.065590 2.441456 
4.090230 2.487719 
4.114870 2.534464 
4.139510 2.581707 
4.164150 2.629467 
4.188790 2.677764 
4.213430 2.726622 
4.238070 2.776062 
4.262710 2.826112 
4.287350 2.876799 
4.311990 2.928154 
4.336630 2.980208 
4.361270 3.032997 
4.385910 3.086558 
4.410550 3.140930 
4.435190 3.196157 
4.459830 3.252284 
4.484470 3.309359 
4.509109 3.367435 
4.533749 3.426566 
4.558389 3.486813 
4.583029 3.548237 
4.607669 3.610906 
4.632309 3.674890 
4.656949 3.740267 
4.681589 3.807117 
4.706229 3.875527 
4.730869 3.945587 
4.755509 4.017397 
4.780149 4.091061 
4.804789 4.166690 
4.829429 4.244405 
4.854069 4.324331 
4.878709 4.406606 
4.903349 4.491376 
4.927988 4.578797 
4.952628 4.669036 
4.977268 4.762274 
5.001908 4.858704 
5.026548 4.958536 
5.051188 5.061993 
5.075828 5.169319 
5.100468 5.280776 
5.125108 5.396649 
5.149748 5.517245 
5.174388 5.642900 
5.199028 5.773980 
5.223668 5.910882 
5.248308 6.054041 
5.272948 6.203936 
5.297588 6.361090 
5.322228 6.526080 
5.346867 6.699544 
5.371507 6.882185 
5.396147 7.074787 
5.420787 7.278220 
5.445427 7.493456 
5.470067 7.721584 
5.494707 7.963828 
5.519347 8.221569 
5.543987 8.496372 
5.568627 8.790015 
5.593267 9.104529 
5.617907 9.442247 
5.642547 9.805858 
5.667187 10.198481 
5.691827 10.623751 
5.716467 11.085940 
5.741107 11.590089 
5.765747 12.142202 
5.790386 12.749483 
5.815026 13.420650 
5.839666 14.166357 
5.864306 14.999766 
5.888946 15.937326 
5.913586 16.999873 
5.938226 18.214195 
5.962866 19.615322 
5.987506 21.249958 
6.012146 23.181791 
6.036786 25.499983 
6.061426 28.333323 
6.086066 31.874994 
6.110706 36.428568 
6.135346 42.499999 
6.159986 50.999999 
6.184626 63.750000 
6.209265 85.000000 
6.233905 127.500000 
6.258545 255.000000 


==> data/re255cen2.dat <==
0.024640 0.000101 
0.049280 0.000405 
0.073920 0.000911 
0.098560 0.001621 
0.123200 0.002534 
0.147840 0.003652 
0.172480 0.004975 
0.197120 0.006505 
0.221759 0.008243 
0.246399 0.010191 
0.271039 0.012349 
0.295679 0.014721 
0.320319 0.017308 
0.344959 0.020112 
0.369599 0.023135 
0.394239 0.026382 
0.418879 0.029853 
0.443519 0.033553 
0.468159 0.037485 
0.492799 0.041652 
0.517439 0.046058 
0.542079 0.050708 
0.566719 0.055604 
0.591359 0.060753 
0.615999 0.066159 
0.640639 0.071826 
0.665278 0.077761 
0.689918 0.083969 
0.714558 0.090456 
0.739198 0.097229 
0.763838 0.104294 
0.788478 0.111658 
0.813118 0.119329 
0.837758 0.127315 
0.862398 0.135623 
0.887038 0.144264 
0.911678 0.153245 
0.936318 0.162578 
0.960958 0.172271 
0.985598 0.182336 
1.010238 0.192783 
1.034878 0.203626 
1.059518 0.214877 
1.084157 0.226548 
1.108797 0.238654 
1.133437 0.251209 
1.158077 0.264230 
1.182717 0.277732 
1.207357 0.291734 
1.231997 0.306252 
1.256637 0.321306 
1.281277 0.336918 
1.305917 0.353108 
1.330557 0.369899 
1.355197 0.387316 
1.379837 0.405383 
1.404477 0.424129 
1.429117 0.443581 
1.453757 0.463771 
1.478397 0.484730 
1.503036 0.506494 
1.527676 0.529098 
1.552316 0.552581 
1.576956 0.576986 
1.601596 0.602356 
1.626236 0.628739 
1.650876 0.656184 
1.675516 0.684745 
1.700156 0.714481 
1.724796 0.745453 
1.749436 0.777726 
1.774076 0.811372 
1.798716 0.846468 
1.823356 0.883095 
1.847996 0.921342 
1.872636 0.961304 
1.897276 1.003084 
1.921916 1.046794 
1.946555 1.092554 
1.971195 1.140497 
1.995835 1.190764 
2.020475 1.243510 
2.045115 1.298905 
2.069755 1.357134 
2.094395 1.418399 
2.119035 1.482923 
2.143675 1.550949 
2.168315 1.622747 
2.192955 1.698615 
2.217595 1.778881 
2.242235 1.863911 
2.266875 1.954111 
2.291515 2.049937 
2.316155 2.151896 
2.340795 2.260559 
2.365434 2.376573 
2.390074 2.500664 
2.414714 2.633662 
2.439354 2.776511 
2.463994 2.930293 
2.488634 3.096255 
2.513274 3.275837 
2.537914 3.470719 
2.562554 3.682863 
2.587194 3.914582 
2.611834 4.168620 
2.636474 4.448257 
2.661114 4.757446 
2.685754 5.100994 
2.710394 5.484811 
2.735034 5.916235 
2.759674 6.404504 
2.784313 6.961402 
2.808953 7.602206 
2.833593 8.347084 
2.858233 9.223216 
2.882873 10.268144 
2.907513 11.535213 
2.932153 13.102878 
2.956793 15.091433 
2.981433 17.695208 
3.006073 21.249861 
3.030713 26.389421 
3.055353 34.472525 
3.079993 49.031635 
3.104633 83.019128 
3.129273 253.006426 
3.153913 257.006476 
3.178553 87.019583 
3.203193 53.032901 
3.227832 38.475006 
3.252472 30.393525 
3.277112 25.255996 
3.301752 21.703784 
3.326392 19.102862 
3.351032 17.117574 
3.375672 15.553595 
3.400312 14.290631 
3.424952 13.250233 
3.449592 12.379058 
3.474232 11.639571 
3.498872 11.004594 
3.523512 10.453965 
3.548152 9.972413 
3.572792 9.548159 
3.597432 9.171974 
3.622072 8.836523 
3.646711 8.535907 
3.671351 8.265324 
3.695991 8.020831 
3.720631 7.799156 
3.745271 7.597566 
3.769911 7.413756 
3.794551 7.245774 
3.819191 7.091954 
3.843831 6.950865 
3.868471 6.821275 
3.893111 6.702113 
3.917751 6.592448 
3.942391 6.491469 
3.967031 6.398459 
3.991671 6.312793 
4.016311 6.233914 
4.040951 6.161334 
4.065590 6.094615 
4.090230 6.033372 
4.114870 5.977259 
4.139510 5.925971 
4.164150 5.879232 
4.188790 5.836798 
4.213430 5.798451 
4.238070 5.763996 
4.262710 5.733259 
4.287350 5.706085 
4.311990 5.682337 
4.336630 5.661893 
4.361270 5.644647 
4.385910 5.630505 
4.410550 5.619386 
4.435190 5.611220 
4.459830 5.605948 
4.484470 5.603523 
4.509109 5.603905 
4.533749 5.607065 
4.558389 5.612982 
4.583029 5.621645 
4.607669 5.633050 
4.632309 5.647202 
4.656949 5.664115 
4.681589 5.683810 
4.706229 5.706318 
4.730869 5.731677 
4.755509 5.759933 
4.780149 5.791144 
4.804789 5.825373 
4.829429 5.862696 
4.854069 5.903198 
4.878709 5.946973 
4.903349 5.994129 
4.927988 6.044784 
4.952628 6.099068 
4.977268 6.157128 
5.001908 6.219122 
5.026548 6.285226 
5.051188 6.355632 
5.075828 6.430553 
5.100468 6.510221 
5.125108 6.594891 
5.149748 6.684843 
5.174388 6.780384 
5.199028 6.881854 
5.223668 6.989624 
5.248308 7.104104 
5.272948 7.225747 
5.297588 7.355053 
5.322228 7.492576 
5.346867 7.638930 
5.371507 7.794797 
5.396147 7.960939 
5.420787 8.138204 
5.445427 8.327545 
5.470067 8.530031 
5.494707 8.746866 
5.519347 8.979412 
5.543987 9.229216 
5.568627 9.498038 
5.593267 9.787892 
5.617907 10.101094 
5.642547 10.440315 
5.667187 10.808659 
5.691827 11.209748 
5.716467 11.647834 
5.741107 12.127948 
5.765747 12.656077 
5.790386 13.239411 
5.815026 13.886655 
5.839666 14.608450 
5.864306 15.417944 
5.888946 16.331575 
5.913586 17.370166 
5.938226 18.560493 
5.962866 19.937574 
5.987506 21.548101 
6.012146 23.455752 
6.036786 25.749677 
6.061426 28.558655 
6.086066 32.075857 
6.110706 36.604845 
6.135346 42.651561 
6.159986 51.126709 
6.184626 63.851708 
6.209265 85.076547 
6.233905 127.551216 
6.258545 255.025704 


==> data/re255cen4.dat <==
0.024640 0.000000 
0.049280 0.000000 
0.073920 0.000001 
0.098560 0.000003 
0.123200 0.000008 
0.147840 0.000016 
0.172480 0.000029 
0.197120 0.000050 
0.221759 0.000080 
0.246399 0.000122 
0.271039 0.000178 
0.295679 0.000252 
0.320319 0.000347 
0.344959 0.000466 
0.369599 0.000612 
0.394239 0.000791 
0.418879 0.001006 
0.443519 0.001262 
0.468159 0.001562 
0.492799 0.001913 
0.517439 0.002320 
0.542079 0.002787 
0.566719 0.003320 
0.591359 0.003926 
0.615999 0.004609 
0.640639 0.005376 
0.665278 0.006233 
0.689918 0.007187 
0.714558 0.008245 
0.739198 0.009413 
0.763838 0.010698 
0.788478 0.012109 
0.813118 0.013651 
0.837758 0.015334 
0.862398 0.017164 
0.887038 0.019150 
0.911678 0.021300 
0.936318 0.023623 
0.960958 0.026128 
0.985598 0.028823 
1.010238 0.031718 
1.034878 0.034823 
1.059518 0.038147 
1.084157 0.041701 
1.108797 0.045495 
1.133437 0.049540 
1.158077 0.053848 
1.182717 0.058430 
1.207357 0.063298 
1.231997 0.068466 
1.256637 0.073947 
1.281277 0.079754 
1.305917 0.085901 
1.330557 0.092405 
1.355197 0.099280 
1.379837 0.106543 
1.404477 0.114212 
1.429117 0.122305 
1.453757 0.130841 
1.478397 0.139840 
1.503036 0.149325 
1.527676 0.159317 
1.552316 0.169840 
1.576956 0.180921 
1.601596 0.192586 
1.626236 0.204863 
1.650876 0.217784 
1.675516 0.231380 
1.700156 0.245688 
1.724796 0.260743 
1.749436 0.276585 
1.774076 0.293258 
1.798716 0.310806 
1.823356 0.329280 
1.847996 0.348732 
1.872636 0.369218 
1.897276 0.390802 
1.921916 0.413548 
1.946555 0.437530 
1.971195 0.462825 
1.995835 0.489520 
2.020475 0.517705 
2.045115 0.547482 
2.069755 0.578963 
2.094395 0.612266 
2.119035 0.647526 
2.143675 0.684887 
2.168315 0.724511 
2.192955 0.766575 
2.217595 0.811276 
2.242235 0.858832 
2.266875 0.909486 
2.291515 0.963510 
2.316155 1.021208 
2.340795 1.082922 
2.365434 1.149036 
2.390074 1.219988 
2.414714 1.296273 
2.439354 1.378456 
2.463994 1.467186 
2.488634 1.563208 
2.513274 1.667388 
2.537914 1.780728 
2.562554 1.904408 
2.587194 2.039811 
2.611834 2.188585 
2.636474 2.352693 
2.661114 2.534507 
2.685754 2.736910 
2.710394 2.963445 
2.735034 3.218514 
2.759674 3.507657 
2.784313 3.837943 
2.808953 4.218536 
2.833593 4.661534 
2.858233 5.183245 
2.882873 5.806191 
2.907513 6.562376 
2.932153 7.498871 
2.956793 8.687851 
2.981433 10.245910 
3.006073 12.374442 
3.030713 15.453861 
3.055353 20.299346 
3.079993 29.030373 
3.104633 49.418363 
3.129273 151.406169 
3.153913 154.606217 
3.178553 52.618800 
3.203193 32.231588 
3.227832 23.501729 
3.252472 18.657802 
3.277112 15.580334 
3.301752 13.454148 
3.326392 11.898832 
3.351032 10.712995 
3.375672 9.780047 
3.400312 9.027815 
3.424952 8.409234 
3.449592 7.892303 
3.474232 7.454505 
3.498872 7.079539 
3.523512 6.755312 
3.548152 6.472667 
3.572792 6.224541 
3.597432 6.005403 
3.622072 5.810857 
3.646711 5.637370 
3.671351 5.482067 
3.695991 5.342588 
3.720631 5.216976 
3.745271 5.103599 
3.769911 5.001081 
3.794551 4.908258 
3.819191 4.824138 
3.843831 4.747870 
3.868471 4.678722 
3.893111 4.616063 
3.917751 4.559341 
3.942391 4.508078 
3.967031 4.461856 
3.991671 4.420308 
4.016311 4.383112 
4.040951 4.349983 
4.065590 4.320673 
4.090230 4.294961 
4.114870 4.272652 
4.139510 4.253575 
4.164150 4.237580 
4.188790 4.224532 
4.213430 4.214317 
4.238070 4.206831 
4.262710 4.201987 
4.287350 4.199709 
4.311990 4.199931 
4.336630 4.202599 
4.361270 4.207667 
4.385910 4.215100 
4.410550 4.224870 
4.435190 4.236956 
4.459830 4.251347 
4.484470 4.268038 
4.509109 4.287030 
4.533749 4.308333 
4.558389 4.331963 
4.583029 4.357940 
4.607669 4.386296 
4.632309 4.417065 
4.656949 4.450290 
4.681589 4.486020 
4.706229 4.524311 
4.730869 4.565228 
4.755509 4.608841 
4.780149 4.655230 
4.804789 4.704481 
4.829429 4.756692 
4.854069 4.811967 
4.878709 4.870421 
4.903349 4.932180 
4.927988 4.997381 
4.952628 5.066173 
4.977268 5.138718 
5.001908 5.215192 
5.026548 5.295787 
5.051188 5.380712 
5.075828 5.470193 
5.100468 5.564478 
5.125108 5.663836 
5.149748 5.768561 
5.174388 5.878975 
5.199028 5.995428 
5.223668 6.118306 
5.248308 6.248030 
5.272948 6.385066 
5.297588 6.529924 
5.322228 6.683170 
5.346867 6.845428 
5.371507 7.017391 
5.396147 7.199829 
5.420787 7.393602 
5.445427 7.599669 
5.470067 7.819109 
5.494707 8.053133 
5.519347 8.303111 
5.543987 8.570597 
5.568627 8.857356 
5.593267 9.165410 
5.617907 9.497079 
5.642547 9.855039 
5.667187 10.242399 
5.691827 10.662783 
5.716467 11.120448 
5.741107 11.620426 
5.765747 12.168708 
5.790386 12.772484 
5.815026 13.440459 
5.839666 14.183277 
5.864306 15.014084 
5.888946 15.949317 
5.913586 17.009798 
5.938226 18.222300 
5.962866 19.621840 
5.987506 21.255107 
6.012146 23.185774 
6.036786 25.502989 
6.061426 28.335524 
6.086066 31.876547 
6.110706 36.429613 
6.135346 42.500659 
6.159986 51.000383 
6.184626 63.750197 
6.209265 85.000084 
6.233905 127.500025 
6.258545 255.000003 


==> data/re255cen6.dat <==
0.024640 0.000000 
0.049280 0.000000 
0.073920 0.000000 
0.098560 0.000000 
0.123200 0.000000 
0.147840 0.000000 
0.172480 0.000000 
0.197120 0.000000 
0.221759 0.000001 
0.246399 0.000002 
0.271039 0.000003 
0.295679 0.000005 
0.320319 0.000008 
0.344959 0.000012 
0.369599 0.000018 
0.394239 0.000026 
0.418879 0.000037 
0.443519 0.000052 
0.468159 0.000072 
0.492799 0.000098 
0.517439 0.000130 
0.542079 0.000171 
0.566719 0.000222 
0.591359 0.000285 
0.615999 0.000363 
0.640639 0.000456 
0.665278 0.000569 
0.689918 0.000703 
0.714558 0.000862 
0.739198 0.001049 
0.763838 0.001268 
0.788478 0.001523 
0.813118 0.001818 
0.837758 0.002159 
0.862398 0.002549 
0.887038 0.002994 
0.911678 0.003501 
0.936318 0.004074 
0.960958 0.004721 
0.985598 0.005448 
1.010238 0.006263 
1.034878 0.007173 
1.059518 0.008186 
1.084157 0.009311 
1.108797 0.010556 
1.133437 0.011931 
1.158077 0.013446 
1.182717 0.015110 
1.207357 0.016935 
1.231997 0.018932 
1.256637 0.021111 
1.281277 0.023486 
1.305917 0.026070 
1.330557 0.028874 
1.355197 0.031915 
1.379837 0.035205 
1.404477 0.038760 
1.429117 0.042597 
1.453757 0.046731 
1.478397 0.051180 
1.503036 0.055963 
1.527676 0.061099 
1.552316 0.066608 
1.576956 0.072511 
1.601596 0.078832 
1.626236 0.085592 
1.650876 0.092818 
1.675516 0.100536 
1.700156 0.108774 
1.724796 0.117563 
1.749436 0.126933 
1.774076 0.136918 
1.798716 0.147556 
1.823356 0.158883 
1.847996 0.170943 
1.872636 0.183779 
1.897276 0.197439 
1.921916 0.211974 
1.946555 0.227441 
1.971195 0.243899 
1.995835 0.261414 
2.020475 0.280056 
2.045115 0.299903 
2.069755 0.321039 
2.094395 0.343555 
2.119035 0.367553 
2.143675 0.393143 
2.168315 0.420447 
2.192955 0.449600 
2.217595 0.480751 
2.242235 0.514065 
2.266875 0.549726 
2.291515 0.587940 
2.316155 0.628936 
2.340795 0.672973 
2.365434 0.720344 
2.390074 0.771377 
2.414714 0.826447 
2.439354 0.885984 
2.463994 0.950475 
2.488634 1.020487 
2.513274 1.096672 
2.537914 1.179792 
2.562554 1.270736 
2.587194 1.370553 
2.611834 1.480489 
2.636474 1.602031 
2.661114 1.736975 
2.685754 1.887503 
2.710394 2.056297 
2.735034 2.246691 
2.759674 2.462881 
2.784313 2.710220 
2.808953 2.995649 
2.833593 3.328332 
2.858233 3.720621 
2.882873 4.189575 
2.907513 4.759441 
2.932153 5.465873 
2.956793 6.363550 
2.981433 7.540797 
3.006073 9.150183 
3.030713 11.479899 
3.055353 15.147502 
3.079993 21.758652 
3.104633 37.200789 
3.129273 114.460918 
3.153913 117.370059 
3.178553 40.110331 
3.203193 24.668998 
3.227832 18.059054 
3.252472 14.393062 
3.277112 12.065364 
3.301752 10.458403 
3.326392 9.283994 
3.351032 8.389570 
3.375672 7.686808 
3.400312 7.121038 
3.424952 6.656606 
3.449592 6.269274 
3.474232 5.941987 
3.498872 5.662400 
3.523512 5.421357 
3.548152 5.211923 
3.572792 5.028755 
3.597432 4.867664 
3.622072 4.725327 
3.646711 4.599072 
3.671351 4.486725 
3.695991 4.386504 
3.720631 4.296933 
3.745271 4.216780 
3.769911 4.145008 
3.794551 4.080742 
3.819191 4.023236 
3.843831 3.971853 
3.868471 3.926043 
3.893111 3.885335 
3.917751 3.849319 
3.942391 3.817639 
3.967031 3.789986 
3.991671 3.766088 
4.016311 3.745710 
4.040951 3.728644 
4.065590 3.714710 
4.090230 3.703749 
4.114870 3.695621 
4.139510 3.690207 
4.164150 3.687400 
4.188790 3.687110 
4.213430 3.689258 
4.238070 3.693775 
4.262710 3.700607 
4.287350 3.709704 
4.311990 3.721030 
4.336630 3.734552 
4.361270 3.750249 
4.385910 3.768105 
4.410550 3.788111 
4.435190 3.810263 
4.459830 3.834566 
4.484470 3.861029 
4.509109 3.889667 
4.533749 3.920501 
4.558389 3.953558 
4.583029 3.988870 
4.607669 4.026474 
4.632309 4.066415 
4.656949 4.108741 
4.681589 4.153507 
4.706229 4.200776 
4.730869 4.250616 
4.755509 4.303100 
4.780149 4.358310 
4.804789 4.416336 
4.829429 4.477276 
4.854069 4.541234 
4.878709 4.608325 
4.903349 4.678674 
4.927988 4.752417 
4.952628 4.829699 
4.977268 4.910681 
5.001908 4.995533 
5.026548 5.084445 
5.051188 5.177620 
5.075828 5.275279 
5.100468 5.377664 
5.125108 5.485038 
5.149748 5.597689 
5.174388 5.715930 
5.199028 5.840106 
5.223668 5.970593 
5.248308 6.107807 
5.272948 6.252203 
5.297588 6.404285 
5.322228 6.564609 
5.346867 6.733792 
5.371507 6.912517 
5.396147 7.101548 
5.420787 7.301735 
5.445427 7.514031 
5.470067 7.739506 
5.494707 7.979364 
5.519347 8.234969 
5.543987 8.507866 
5.568627 8.799818 
5.593267 9.112839 
5.617907 9.449245 
5.642547 9.811710 
5.667187 10.203336 
5.691827 10.627748 
5.716467 11.089199 
5.741107 11.592722 
5.765747 12.144307 
5.790386 12.751147 
5.815026 13.421948 
5.839666 14.167356 
5.864306 15.000522 
5.888946 15.937889 
5.913586 17.000284 
5.938226 18.214488 
5.962866 19.615525 
5.987506 21.250095 
6.012146 23.181880 
6.036786 25.500039 
6.061426 28.333356 
6.086066 31.875013 
6.110706 36.428578 
6.135346 42.500003 
6.159986 51.000001 
6.184626 63.750000 
6.209265 85.000000 
6.233905 127.500000 
6.258545 255.000000 


==> data/re255fd2.dat <==
0.024640 0.000202 
0.049280 0.000809 
0.073920 0.001817 
0.098560 0.003225 
0.123200 0.005029 
0.147840 0.007222 
0.172480 0.009800 
0.197120 0.012754 
0.221759 0.016078 
0.246399 0.019762 
0.271039 0.023796 
0.295679 0.028171 
0.320319 0.032875 
0.344959 0.037899 
0.369599 0.043230 
0.394239 0.048856 
0.418879 0.054766 
0.443519 0.060948 
0.468159 0.067390 
0.492799 0.074080 
0.517439 0.081006 
0.542079 0.088156 
0.566719 0.095519 
0.591359 0.103085 
0.615999 0.110841 
0.640639 0.118778 
0.665278 0.126886 
0.689918 0.135155 
0.714558 0.143575 
0.739198 0.152138 
0.763838 0.160835 
0.788478 0.169659 
0.813118 0.178600 
0.837758 0.187654 
0.862398 0.196812 
0.887038 0.206068 
0.911678 0.215416 
0.936318 0.224851 
0.960958 0.234367 
0.985598 0.243960 
1.010238 0.253624 
1.034878 0.263357 
1.059518 0.273153 
1.084157 0.283009 
1.108797 0.292922 
1.133437 0.302890 
1.158077 0.312908 
1.182717 0.322975 
1.207357 0.333088 
1.231997 0.343245 
1.256637 0.353445 
1.281277 0.363685 
1.305917 0.373964 
1.330557 0.384281 
1.355197 0.394634 
1.379837 0.405023 
1.404477 0.415447 
1.429117 0.425904 
1.453757 0.436395 
1.478397 0.446918 
1.503036 0.457473 
1.527676 0.468061 
1.552316 0.478680 
1.576956 0.489331 
1.601596 0.500014 
1.626236 0.510728 
1.650876 0.521475 
1.675516 0.532253 
1.700156 0.543064 
1.724796 0.553908 
1.749436 0.564785 
1.774076 0.575696 
1.798716 0.586641 
1.823356 0.597621 
1.847996 0.608637 
1.872636 0.619689 
1.897276 0.630777 
1.921916 0.641904 
1.946555 0.653070 
1.971195 0.664275 
1.995835 0.675521 
2.020475 0.686809 
2.045115 0.698139 
2.069755 0.709513 
2.094395 0.720932 
2.119035 0.732397 
2.143675 0.743910 
2.168315 0.755471 
2.192955 0.767082 
2.217595 0.778745 
2.242235 0.790460 
2.266875 0.802230 
2.291515 0.814056 
2.316155 0.825938 
2.340795 0.837880 
2.365434 0.849882 
2.390074 0.861947 
2.414714 0.874076 
2.439354 0.886270 
2.463994 0.898532 
2.488634 0.910864 
2.513274 0.923268 
2.537914 0.935746 
2.562554 0.948299 
2.587194 0.960930 
2.611834 0.973642 
2.636474 0.986436 
2.661114 0.999315 
2.685754 1.012281 
2.710394 1.025337 
2.735034 1.038486 
2.759674 1.051731 
2.784313 1.065073 
2.808953 1.078516 
2.833593 1.092063 
2.858233 1.105718 
2.882873 1.119482 
2.907513 1.133360 
2.932153 1.147354 
2.956793 1.161469 
2.981433 1.175708 
3.006073 1.190074 
3.030713 1.204573 
3.055353 1.219206 
3.079993 1.233980 
3.104633 1.248898 
3.129273 1.263964 
3.153913 1.279183 
3.178553 1.294561 
3.203193 1.310102 
3.227832 1.325810 
3.252472 1.341693 
3.277112 1.357754 
3.301752 1.374000 
3.326392 1.390438 
3.351032 1.407072 
3.375672 1.423911 
3.400312 1.440960 
3.424952 1.458226 
3.449592 1.475717 
3.474232 1.493441 
3.498872 1.511405 
3.523512 1.529619 
3.548152 1.548089 
3.572792 1.566826 
3.597432 1.585839 
3.622072 1.605137 
3.646711 1.624731 
3.671351 1.644632 
3.695991 1.664850 
3.720631 1.685398 
3.745271 1.706287 
3.769911 1.727531 
3.794551 1.749142 
3.819191 1.771135 
3.843831 1.793524 
3.868471 1.816324 
3.893111 1.839552 
3.917751 1.863225 
3.942391 1.887359 
3.967031 1.911974 
3.991671 1.937089 
4.016311 1.962724 
4.040951 1.988901 
4.065590 2.015642 
4.090230 2.042970 
4.114870 2.070911 
4.139510 2.099491 
4.164150 2.128737 
4.188790 2.158679 
4.213430 2.189345 
4.238070 2.220770 
4.262710 2.252986 
4.287350 2.286030 
4.311990 2.319938 
4.336630 2.354752 
4.361270 2.390512 
4.385910 2.427264 
4.410550 2.465054 
4.435190 2.503932 
4.459830 2.543950 
4.484470 2.585164 
4.509109 2.627633 
4.533749 2.671420 
4.558389 2.716590 
4.583029 2.763214 
4.607669 2.811366 
4.632309 2.861126 
4.656949 2.912577 
4.681589 2.965810 
4.706229 3.020919 
4.730869 3.078006 
4.755509 3.137179 
4.780149 3.198554 
4.804789 3.262252 
4.829429 3.328406 
4.854069 3.397156 
4.878709 3.468651 
4.903349 3.543053 
4.927988 3.620534 
4.952628 3.701278 
4.977268 3.785484 
5.001908 3.873363 
5.026548 3.965147 
5.051188 4.061080 
5.075828 4.161430 
5.100468 4.266483 
5.125108 4.376551 
5.149748 4.491970 
5.174388 4.613103 
5.199028 4.740348 
5.223668 4.874136 
5.248308 5.014936 
5.272948 5.163262 
5.297588 5.319676 
5.322228 5.484792 
5.346867 5.659290 
5.371507 5.843916 
5.396147 6.039495 
5.420787 6.246943 
5.445427 6.467277 
5.470067 6.701632 
5.494707 6.951278 
5.519347 7.217644 
5.543987 7.502340 
5.568627 7.807192 
5.593267 8.134276 
5.617907 8.485971 
5.642547 8.865006 
5.667187 9.274543 
5.691827 9.718257 
5.716467 10.200452 
5.741107 10.726203 
5.765747 11.301542 
5.790386 11.933693 
5.815026 12.631394 
5.839666 13.405310 
5.864306 14.268607 
5.888946 15.237733 
5.913586 16.333514 
5.938226 17.582721 
5.962866 19.020358 
5.987506 20.693095 
6.012146 22.664576 
6.036786 25.023912 
6.061426 27.899830 
6.086066 31.485443 
6.110706 36.084244 
6.135346 42.202099 
6.159986 50.749627 
6.184626 63.548155 
6.209265 84.847573 
6.233905 127.397768 
6.258545 254.948618 


==> data/re255fd4.dat <==
0.024640 0.000000 
0.049280 0.000001 
0.073920 0.000006 
0.098560 0.000019 
0.123200 0.000046 
0.147840 0.000095 
0.172480 0.000176 
0.197120 0.000300 
0.221759 0.000480 
0.246399 0.000731 
0.271039 0.001068 
0.295679 0.001510 
0.320319 0.002075 
0.344959 0.002786 
0.369599 0.003663 
0.394239 0.004731 
0.418879 0.006015 
0.443519 0.007542 
0.468159 0.009340 
0.492799 0.011437 
0.517439 0.013863 
0.542079 0.016649 
0.566719 0.019828 
0.591359 0.023430 
0.615999 0.027488 
0.640639 0.032033 
0.665278 0.037097 
0.689918 0.042708 
0.714558 0.048893 
0.739198 0.055676 
0.763838 0.063078 
0.788478 0.071115 
0.813118 0.079796 
0.837758 0.089124 
0.862398 0.099096 
0.887038 0.109698 
0.911678 0.120910 
0.936318 0.132702 
0.960958 0.145032 
0.985598 0.157855 
1.010238 0.171114 
1.034878 0.184746 
1.059518 0.198684 
1.084157 0.212857 
1.108797 0.227194 
1.133437 0.241623 
1.158077 0.256075 
1.182717 0.270486 
1.207357 0.284797 
1.231997 0.298957 
1.256637 0.312922 
1.281277 0.326655 
1.305917 0.340129 
1.330557 0.353321 
1.355197 0.366219 
1.379837 0.378815 
1.404477 0.391107 
1.429117 0.403097 
1.453757 0.414792 
1.478397 0.426202 
1.503036 0.437337 
1.527676 0.448211 
1.552316 0.458840 
1.576956 0.469237 
1.601596 0.479420 
1.626236 0.489403 
1.650876 0.499202 
1.675516 0.508831 
1.700156 0.518306 
1.724796 0.527639 
1.749436 0.536844 
1.774076 0.545933 
1.798716 0.554918 
1.823356 0.563809 
1.847996 0.572617 
1.872636 0.581350 
1.897276 0.590019 
1.921916 0.598630 
1.946555 0.607192 
1.971195 0.615711 
1.995835 0.624194 
2.020475 0.632648 
2.045115 0.641077 
2.069755 0.649487 
2.094395 0.657883 
2.119035 0.666269 
2.143675 0.674650 
2.168315 0.683030 
2.192955 0.691412 
2.217595 0.699799 
2.242235 0.708196 
2.266875 0.716605 
2.291515 0.725030 
2.316155 0.733472 
2.340795 0.741935 
2.365434 0.750422 
2.390074 0.758934 
2.414714 0.767474 
2.439354 0.776045 
2.463994 0.784648 
2.488634 0.793287 
2.513274 0.801962 
2.537914 0.810677 
2.562554 0.819433 
2.587194 0.828232 
2.611834 0.837077 
2.636474 0.845969 
2.661114 0.854911 
2.685754 0.863904 
2.710394 0.872951 
2.735034 0.882054 
2.759674 0.891215 
2.784313 0.900436 
2.808953 0.909720 
2.833593 0.919068 
2.858233 0.928484 
2.882873 0.937970 
2.907513 0.947527 
2.932153 0.957160 
2.956793 0.966870 
2.981433 0.976660 
3.006073 0.986534 
3.030713 0.996494 
3.055353 1.006543 
3.079993 1.016685 
3.104633 1.026924 
3.129273 1.037262 
3.153913 1.047705 
3.178553 1.058255 
3.203193 1.068917 
3.227832 1.079695 
3.252472 1.090595 
3.277112 1.101621 
3.301752 1.112778 
3.326392 1.124072 
3.351032 1.135509 
3.375672 1.147095 
3.400312 1.158836 
3.424952 1.170741 
3.449592 1.182815 
3.474232 1.195067 
3.498872 1.207505 
3.523512 1.220140 
3.548152 1.232979 
3.572792 1.246033 
3.597432 1.259315 
3.622072 1.272834 
3.646711 1.286604 
3.671351 1.300639 
3.695991 1.314953 
3.720631 1.329561 
3.745271 1.344481 
3.769911 1.359730 
3.794551 1.375329 
3.819191 1.391297 
3.843831 1.407659 
3.868471 1.424437 
3.893111 1.441659 
3.917751 1.459354 
3.942391 1.477552 
3.967031 1.496286 
3.991671 1.515594 
4.016311 1.535514 
4.040951 1.556090 
4.065590 1.577366 
4.090230 1.599395 
4.114870 1.622230 
4.139510 1.645931 
4.164150 1.670561 
4.188790 1.696192 
4.213430 1.722898 
4.238070 1.750762 
4.262710 1.779874 
4.287350 1.810330 
4.311990 1.842236 
4.336630 1.875706 
4.361270 1.910862 
4.385910 1.947838 
4.410550 1.986777 
4.435190 2.027833 
4.459830 2.071174 
4.484470 2.116976 
4.509109 2.165431 
4.533749 2.216739 
4.558389 2.271116 
4.583029 2.328789 
4.607669 2.389996 
4.632309 2.454984 
4.656949 2.524010 
4.681589 2.597339 
4.706229 2.675239 
4.730869 2.757979 
4.755509 2.845826 
4.780149 2.939040 
4.804789 3.037866 
4.829429 3.142534 
4.854069 3.253244 
4.878709 3.370167 
4.903349 3.493432 
4.927988 3.623123 
4.952628 3.759268 
4.977268 3.901841 
5.001908 4.050751 
5.026548 4.205846 
5.051188 4.366916 
5.075828 4.533697 
5.100468 4.705882 
5.125108 4.883135 
5.149748 5.065109 
5.174388 5.251470 
5.199028 5.441917 
5.223668 5.636205 
5.248308 5.834177 
5.272948 6.035778 
5.297588 6.241080 
5.322228 6.450299 
5.346867 6.663806 
5.371507 6.882139 
5.396147 7.106007 
5.420787 7.336297 
5.445427 7.574078 
5.470067 7.820604 
5.494707 8.077320 
5.519347 8.345873 
5.543987 8.628123 
5.568627 8.926168 
5.593267 9.242371 
5.617907 9.579395 
5.642547 9.940261 
5.667187 10.328407 
5.691827 10.747776 
5.716467 11.202929 
5.741107 11.699179 
5.765747 12.242781 
5.790386 12.841167 
5.815026 13.503262 
5.839666 14.239906 
5.864306 15.064424 
5.888946 15.993405 
5.913586 17.047806 
5.938226 18.254512 
5.962866 19.648632 
5.987506 21.276929 
6.012146 23.203128 
6.036786 25.516411 
6.061426 28.345571 
6.086066 31.883773 
6.110706 36.434558 
6.135346 42.503832 
6.159986 51.002250 
6.184626 63.751167 
6.209265 85.000497 
6.233905 127.500149 
6.258545 255.000019 


==> data/re255fd6.dat <==
0.024640 0.000000 
0.049280 0.000000 
0.073920 0.000000 
0.098560 0.000000 
0.123200 0.000000 
0.147840 0.000001 
0.172480 0.000004 
0.197120 0.000008 
0.221759 0.000017 
0.246399 0.000031 
0.271039 0.000056 
0.295679 0.000093 
0.320319 0.000150 
0.344959 0.000234 
0.369599 0.000352 
0.394239 0.000516 
0.418879 0.000738 
0.443519 0.001035 
0.468159 0.001423 
0.492799 0.001925 
0.517439 0.002563 
0.542079 0.003366 
0.566719 0.004366 
0.591359 0.005597 
0.615999 0.007101 
0.640639 0.008921 
0.665278 0.011108 
0.689918 0.013719 
0.714558 0.016817 
0.739198 0.020471 
0.763838 0.024763 
0.788478 0.029782 
0.813118 0.035629 
0.837758 0.042420 
0.862398 0.050289 
0.887038 0.059388 
0.911678 0.069895 
0.936318 0.082018 
0.960958 0.096002 
0.985598 0.112134 
1.010238 0.130759 
1.034878 0.152289 
1.059518 0.177217 
1.084157 0.206142 
1.108797 0.239782 
1.133437 0.279003 
1.158077 0.324838 
1.182717 0.378495 
1.207357 0.441334 
1.231997 0.514772 
1.256637 0.600053 
1.281277 0.697756 
1.305917 0.806939 
1.330557 0.923896 
1.355197 1.040999 
1.379837 1.146806 
1.404477 1.228889 
1.429117 1.278838 
1.453757 1.295907 
1.478397 1.286199 
1.503036 1.258721 
1.527676 1.221775 
1.552316 1.181386 
1.576956 1.141278 
1.601596 1.103466 
1.626236 1.068871 
1.650876 1.037780 
1.675516 1.010140 
1.700156 0.985733 
1.724796 0.964274 
1.749436 0.945463 
1.774076 0.929012 
1.798716 0.914656 
1.823356 0.902157 
1.847996 0.891305 
1.872636 0.881917 
1.897276 0.873830 
1.921916 0.866906 
1.946555 0.861022 
1.971195 0.856071 
1.995835 0.851961 
2.020475 0.848610 
2.045115 0.845947 
2.069755 0.843909 
2.094395 0.842440 
2.119035 0.841491 
2.143675 0.841019 
2.168315 0.840985 
2.192955 0.841355 
2.217595 0.842097 
2.242235 0.843185 
2.266875 0.844593 
2.291515 0.846299 
2.316155 0.848282 
2.340795 0.850526 
2.365434 0.853013 
2.390074 0.855728 
2.414714 0.858658 
2.439354 0.861791 
2.463994 0.865114 
2.488634 0.868618 
2.513274 0.872294 
2.537914 0.876132 
2.562554 0.880125 
2.587194 0.884266 
2.611834 0.888547 
2.636474 0.892963 
2.661114 0.897508 
2.685754 0.902176 
2.710394 0.906963 
2.735034 0.911865 
2.759674 0.916876 
2.784313 0.921994 
2.808953 0.927215 
2.833593 0.932535 
2.858233 0.937951 
2.882873 0.943461 
2.907513 0.949061 
2.932153 0.954750 
2.956793 0.960526 
2.981433 0.966385 
3.006073 0.972326 
3.030713 0.978347 
3.055353 0.984448 
3.079993 0.990625 
3.104633 0.996877 
3.129273 1.003205 
3.153913 1.009605 
3.178553 1.016077 
3.203193 1.022620 
3.227832 1.029234 
3.252472 1.035917 
3.277112 1.042668 
3.301752 1.049488 
3.326392 1.056375 
3.351032 1.063330 
3.375672 1.070352 
3.400312 1.077441 
3.424952 1.084597 
3.449592 1.091820 
3.474232 1.099111 
3.498872 1.106470 
3.523512 1.113898 
3.548152 1.121397 
3.572792 1.128966 
3.597432 1.136608 
3.622072 1.144326 
3.646711 1.152120 
3.671351 1.159995 
3.695991 1.167955 
3.720631 1.176002 
3.745271 1.184143 
3.769911 1.192384 
3.794551 1.200732 
3.819191 1.209196 
3.843831 1.217786 
3.868471 1.226516 
3.893111 1.235401 
3.917751 1.244458 
3.942391 1.253710 
3.967031 1.263182 
3.991671 1.272907 
4.016311 1.282922 
4.040951 1.293274 
4.065590 1.304018 
4.090230 1.315221 
4.114870 1.326966 
4.139510 1.339352 
4.164150 1.352502 
4.188790 1.366565 
4.213430 1.381724 
4.238070 1.398204 
4.262710 1.416284 
4.287350 1.436305 
4.311990 1.458693 
4.336630 1.483972 
4.361270 1.512795 
4.385910 1.545971 
4.410550 1.584505 
4.435190 1.629646 
4.459830 1.682941 
4.484470 1.746307 
4.509109 1.822112 
4.533749 1.913270 
4.558389 2.023349 
4.583029 2.156698 
4.607669 2.318575 
4.632309 2.515260 
4.656949 2.754128 
4.681589 3.043571 
4.706229 3.392596 
4.730869 3.809754 
4.755509 4.300824 
4.780149 4.864520 
4.804789 5.485917 
4.829429 6.129258 
4.854069 6.735939 
4.878709 7.236218 
4.903349 7.575539 
4.927988 7.738814 
4.952628 7.752132 
4.977268 7.663205 
5.001908 7.519604 
5.026548 7.357407 
5.051188 7.199635 
5.075828 7.059120 
5.100468 6.942033 
5.125108 6.850639 
5.149748 6.785108 
5.174388 6.744601 
5.199028 6.727876 
5.223668 6.733622 
5.248308 6.760619 
5.272948 6.807814 
5.297588 6.874355 
5.322228 6.959592 
5.346867 7.063073 
5.371507 7.184535 
5.396147 7.323894 
5.420787 7.481244 
5.445427 7.656850 
5.470067 7.851156 
5.494707 8.064788 
5.519347 8.298573 
5.543987 8.553558 
5.568627 8.831034 
5.593267 9.132577 
5.617907 9.460093 
5.642547 9.815872 
5.667187 10.202664 
5.691827 10.623768 
5.716467 11.083143 
5.741107 11.585557 
5.765747 12.136770 
5.790386 12.743773 
5.815026 13.415103 
5.839666 14.161265 
5.864306 14.995299 
5.888946 15.933561 
5.913586 16.996816 
5.938226 18.211802 
5.962866 19.613517 
5.987506 21.248650 
6.012146 23.180884 
6.036786 25.499384 
6.061426 28.332950 
6.086066 31.874777 
6.110706 36.428452 
6.135346 42.499943 
6.159986 50.999976 
6.184626 63.749992 
6.209265 84.999998 
6.233905 127.500000 
6.258545 255.000000 


==> data/re255pc6.dat <==
0.024640 0.000000 
0.049280 0.000000 
0.073920 0.000000 
0.098560 0.000000 
0.123200 0.000000 
0.147840 0.000000 
0.172480 0.000000 
0.197120 0.000000 
0.221759 0.000000 
0.246399 0.000000 
0.271039 0.000000 
0.295679 0.000000 
0.320319 0.000001 
0.344959 0.000001 
0.369599 0.000002 
0.394239 0.000003 
0.418879 0.000004 
0.443519 0.000005 
0.468159 0.000007 
0.492799 0.000010 
0.517439 0.000013 
0.542079 0.000017 
0.566719 0.000022 
0.591359 0.000029 
0.615999 0.000037 
0.640639 0.000047 
0.665278 0.000059 
0.689918 0.000074 
0.714558 0.000091 
0.739198 0.000112 
0.763838 0.000137 
0.788478 0.000166 
0.813118 0.000201 
0.837758 0.000241 
0.862398 0.000288 
0.887038 0.000342 
0.911678 0.000404 
0.936318 0.000476 
0.960958 0.000558 
0.985598 0.000653 
1.010238 0.000760 
1.034878 0.000882 
1.059518 0.001020 
1.084157 0.001176 
1.108797 0.001352 
1.133437 0.001550 
1.158077 0.001772 
1.182717 0.002020 
1.207357 0.002298 
1.231997 0.002608 
1.256637 0.002954 
1.281277 0.003338 
1.305917 0.003764 
1.330557 0.004236 
1.355197 0.004758 
1.379837 0.005336 
1.404477 0.005973 
1.429117 0.006675 
1.453757 0.007448 
1.478397 0.008298 
1.503036 0.009232 
1.527676 0.010256 
1.552316 0.011379 
1.576956 0.012609 
1.601596 0.013954 
1.626236 0.015426 
1.650876 0.017033 
1.675516 0.018788 
1.700156 0.020702 
1.724796 0.022789 
1.749436 0.025064 
1.774076 0.027541 
1.798716 0.030238 
1.823356 0.033173 
1.847996 0.036365 
1.872636 0.039836 
1.897276 0.043610 
1.921916 0.047711 
1.946555 0.052168 
1.971195 0.057011 
1.995835 0.062272 
2.020475 0.067988 
2.045115 0.074199 
2.069755 0.080947 
2.094395 0.088280 
2.119035 0.096250 
2.143675 0.104916 
2.168315 0.114342 
2.192955 0.124598 
2.217595 0.135762 
2.242235 0.147923 
2.266875 0.161177 
2.291515 0.175634 
2.316155 0.191417 
2.340795 0.208662 
2.365434 0.227526 
2.390074 0.248185 
2.414714 0.270839 
2.439354 0.295717 
2.463994 0.323082 
2.488634 0.353236 
2.513274 0.386531 
2.537914 0.423373 
2.562554 0.464241 
2.587194 0.509698 
2.611834 0.560413 
2.636474 0.617186 
2.661114 0.680980 
2.685754 0.752968 
2.710394 0.834593 
2.735034 0.927647 
2.759674 1.034386 
2.784313 1.157686 
2.808953 1.301282 
2.833593 1.470099 
2.858233 1.670781 
2.882873 1.912500 
2.907513 2.208296 
2.932153 2.577342 
2.956793 3.049041 
2.981433 3.670894 
3.006073 4.524948 
3.030713 5.766184 
3.055353 7.726712 
3.079993 11.270017 
3.104633 19.562235 
3.129273 61.098599 
3.153913 63.587564 
3.178553 22.051812 
3.203193 13.760818 
3.227832 10.219349 
3.252472 8.261271 
3.277112 7.023099 
3.301752 6.172726 
3.326392 5.555171 
3.351032 5.088390 
3.375672 4.724886 
3.400312 4.435257 
3.424952 4.200332 
3.449592 4.007077 
3.474232 3.846322 
3.498872 3.711429 
3.523512 3.597475 
3.548152 3.500732 
3.572792 3.418328 
3.597432 3.348012 
3.622072 3.288000 
3.646711 3.236855 
3.671351 3.193411 
3.695991 3.156712 
3.720631 3.125965 
3.745271 3.100512 
3.769911 3.079796 
3.794551 3.063351 
3.819191 3.050777 
3.843831 3.041736 
3.868471 3.035935 
3.893111 3.033125 
3.917751 3.033090 
3.942391 3.035641 
3.967031 3.040618 
3.991671 3.047879 
4.016311 3.057303 
4.040951 3.068784 
4.065590 3.082231 
4.090230 3.097564 
4.114870 3.114717 
4.139510 3.133632 
4.164150 3.154259 
4.188790 3.176559 
4.213430 3.200498 
4.238070 3.226050 
4.262710 3.253195 
4.287350 3.281918 
4.311990 3.312212 
4.336630 3.344071 
4.361270 3.377499 
4.385910 3.412501 
4.410550 3.449088 
4.435190 3.487275 
4.459830 3.527084 
4.484470 3.568538 
4.509109 3.611667 
4.533749 3.656503 
4.558389 3.703086 
4.583029 3.751457 
4.607669 3.801666 
4.632309 3.853764 
4.656949 3.907810 
4.681589 3.963867 
4.706229 4.022005 
4.730869 4.082298 
4.755509 4.144830 
4.780149 4.209688 
4.804789 4.276970 
4.829429 4.346778 
4.854069 4.419225 
4.878709 4.494433 
4.903349 4.572533 
4.927988 4.653667 
4.952628 4.737989 
4.977268 4.825666 
5.001908 4.916876 
5.026548 5.011815 
5.051188 5.110694 
5.075828 5.213744 
5.100468 5.321212 
5.125108 5.433372 
5.149748 5.550518 
5.174388 5.672974 
5.199028 5.801093 
5.223668 5.935260 
5.248308 6.075900 
5.272948 6.223478 
5.297588 6.378507 
5.322228 6.541554 
5.346867 6.713244 
5.371507 6.894273 
5.396147 7.085412 
5.420787 7.287522 
5.445427 7.501565 
5.470067 7.728623 
5.494707 7.969909 
5.519347 8.226797 
5.543987 8.500842 
5.568627 8.793816 
5.593267 9.107741 
5.617907 9.444944 
5.642547 9.808107 
5.667187 10.200342 
5.691827 10.625279 
5.716467 11.087183 
5.741107 11.591091 
5.765747 12.143001 
5.790386 12.750113 
5.815026 13.421140 
5.839666 14.166734 
5.864306 15.000051 
5.888946 15.937538 
5.913586 17.000027 
5.938226 18.214305 
5.962866 19.615398 
5.987506 21.250009 
6.012146 23.181824 
6.036786 25.500004 
6.061426 28.333335 
6.086066 31.875001 
6.110706 36.428572 
6.135346 42.500000 
6.159986 51.000000 
6.184626 63.750000 
6.209265 85.000000 
6.233905 127.500000 
6.258545 255.000000 


==> data/re255ps.dat <==
0.024640 0.000000 
0.049280 0.000000 
0.073920 0.000000 
0.098560 0.000000 
0.123200 0.000000 
0.147840 0.000000 
0.172480 0.000000 
0.197120 0.000000 
0.221759 0.000000 
0.246399 0.000000 
0.271039 0.000000 
0.295679 0.000000 
0.320319 0.000000 
0.344959 0.000000 
0.369599 0.000000 
0.394239 0.000000 
0.418879 0.000000 
0.443519 0.000000 
0.468159 0.000000 
0.492799 0.000000 
0.517439 0.000000 
0.542079 0.000000 
0.566719 0.000000 
0.591359 0.000000 
0.615999 0.000000 
0.640639 0.000000 
0.665278 0.000000 
0.689918 0.000000 
0.714558 0.000000 
0.739198 0.000000 
0.763838 0.000000 
0.788478 0.000000 
0.813118 0.000000 
0.837758 0.000000 
0.862398 0.000000 
0.887038 0.000000 
0.911678 0.000000 
0.936318 0.000000 
0.960958 0.000000 
0.985598 0.000000 
1.010238 0.000000 
1.034878 0.000000 
1.059518 0.000000 
1.084157 0.000000 
1.108797 0.000000 
1.133437 0.000000 
1.158077 0.000000 
1.182717 0.000000 
1.207357 0.000000 
1.231997 0.000000 
1.256637 0.000000 
1.281277 0.000000 
1.305917 0.000000 
1.330557 0.000000 
1.355197 0.000000 
1.379837 0.000000 
1.404477 0.000000 
1.429117 0.000000 
1.453757 0.000000 
1.478397 0.000000 
1.503036 0.000000 
1.527676 0.000000 
1.552316 0.000000 
1.576956 0.000000 
1.601596 0.000000 
1.626236 0.000000 
1.650876 0.000000 
1.675516 0.000000 
1.700156 0.000000 
1.724796 0.000000 
1.749436 0.000000 
1.774076 0.000000 
1.798716 0.000000 
1.823356 0.000000 
1.847996 0.000000 
1.872636 0.000000 
1.897276 0.000000 
1.921916 0.000000 
1.946555 0.000000 
1.971195 0.000000 
1.995835 0.000000 
2.020475 0.000000 
2.045115 0.000000 
2.069755 0.000000 
2.094395 0.000000 
2.119035 0.000000 
2.143675 0.000000 
2.168315 0.000000 
2.192955 0.000000 
2.217595 0.000000 
2.242235 0.000000 
2.266875 0.000000 
2.291515 0.000000 
2.316155 0.000000 
2.340795 0.000000 
2.365434 0.000000 
2.390074 0.000000 
2.414714 0.000000 
2.439354 0.000000 
2.463994 0.000000 
2.488634 0.000000 
2.513274 0.000000 
2.537914 0.000000 
2.562554 0.000000 
2.587194 0.000000 
2.611834 0.000000 
2.636474 0.000000 
2.661114 0.000000 
2.685754 0.000000 
2.710394 0.000000 
2.735034 0.000000 
2.759674 0.000000 
2.784313 0.000000 
2.808953 0.000000 
2.833593 0.000000 
2.858233 0.000000 
2.882873 0.000000 
2.907513 0.000000 
2.932153 0.000000 
2.956793 0.000000 
2.981433 0.000000 
3.006073 0.000000 
3.030713 0.000000 
3.055353 0.000000 
3.079993 0.000000 
3.104633 0.000000 
3.129273 0.000000 
3.153913 2.007874 
3.178553 2.023810 
3.203193 2.040000 
3.227832 2.056452 
3.252472 2.073171 
3.277112 2.090164 
3.301752 2.107438 
3.326392 2.125000 
3.351032 2.142857 
3.375672 2.161017 
3.400312 2.179487 
3.424952 2.198276 
3.449592 2.217391 
3.474232 2.236842 
3.498872 2.256637 
3.523512 2.276786 
3.548152 2.297297 
3.572792 2.318182 
3.597432 2.339450 
3.622072 2.361111 
3.646711 2.383178 
3.671351 2.405660 
3.695991 2.428571 
3.720631 2.451923 
3.745271 2.475728 
3.769911 2.500000 
3.794551 2.524752 
3.819191 2.550000 
3.843831 2.575758 
3.868471 2.602041 
3.893111 2.628866 
3.917751 2.656250 
3.942391 2.684211 
3.967031 2.712766 
3.991671 2.741935 
4.016311 2.771739 
4.040951 2.802198 
4.065590 2.833333 
4.090230 2.865169 
4.114870 2.897727 
4.139510 2.931034 
4.164150 2.965116 
4.188790 3.000000 
4.213430 3.035714 
4.238070 3.072289 
4.262710 3.109756 
4.287350 3.148148 
4.311990 3.187500 
4.336630 3.227848 
4.361270 3.269231 
4.385910 3.311688 
4.410550 3.355263 
4.435190 3.400000 
4.459830 3.445946 
4.484470 3.493151 
4.509109 3.541667 
4.533749 3.591549 
4.558389 3.642857 
4.583029 3.695652 
4.607669 3.750000 
4.632309 3.805970 
4.656949 3.863636 
4.681589 3.923077 
4.706229 3.984375 
4.730869 4.047619 
4.755509 4.112903 
4.780149 4.180328 
4.804789 4.250000 
4.829429 4.322034 
4.854069 4.396552 
4.878709 4.473684 
4.903349 4.553571 
4.927988 4.636364 
4.952628 4.722222 
4.977268 4.811321 
5.001908 4.903846 
5.026548 5.000000 
5.051188 5.100000 
5.075828 5.204082 
5.100468 5.312500 
5.125108 5.425532 
5.149748 5.543478 
5.174388 5.666667 
5.199028 5.795455 
5.223668 5.930233 
5.248308 6.071429 
5.272948 6.219512 
5.297588 6.375000 
5.322228 6.538462 
5.346867 6.710526 
5.371507 6.891892 
5.396147 7.083333 
5.420787 7.285714 
5.445427 7.500000 
5.470067 7.727273 
5.494707 7.968750 
5.519347 8.225806 
5.543987 8.500000 
5.568627 8.793103 
5.593267 9.107143 
5.617907 9.444444 
5.642547 9.807692 
5.667187 10.200000 
5.691827 10.625000 
5.716467 11.086957 
5.741107 11.590909 
5.765747 12.142857 
5.790386 12.750000 
5.815026 13.421053 
5.839666 14.166667 
5.864306 15.000000 
5.888946 15.937500 
5.913586 17.000000 
5.938226 18.214286 
5.962866 19.615385 
5.987506 21.250000 
6.012146 23.181818 
6.036786 25.500000 
6.061426 28.333333 
6.086066 31.875000 
6.110706 36.428571 
6.135346 42.500000 
6.159986 51.000000 
6.184626 63.750000 
6.209265 85.000000 
6.233905 127.500000 
6.258545 255.000000 


==> data/re255slc6.dat <==
0.024640 0.000000 
0.049280 0.000000 
0.073920 0.000000 
0.098560 0.000000 
0.123200 0.000000 
0.147840 0.000000 
0.172480 0.000000 
0.197120 0.000000 
0.221759 0.000000 
0.246399 0.000000 
0.271039 0.000000 
0.295679 0.000000 
0.320319 0.000000 
0.344959 0.000000 
0.369599 0.000000 
0.394239 0.000000 
0.418879 0.000000 
0.443519 0.000000 
0.468159 0.000000 
0.492799 0.000000 
0.517439 0.000001 
0.542079 0.000001 
0.566719 0.000001 
0.591359 0.000001 
0.615999 0.000001 
0.640639 0.000002 
0.665278 0.000002 
0.689918 0.000003 
0.714558 0.000003 
0.739198 0.000004 
0.763838 0.000005 
0.788478 0.000006 
0.813118 0.000007 
0.837758 0.000008 
0.862398 0.000009 
0.887038 0.000010 
0.911678 0.000012 
0.936318 0.000014 
0.960958 0.000016 
0.985598 0.000018 
1.010238 0.000020 
1.034878 0.000022 
1.059518 0.000025 
1.084157 0.000027 
1.108797 0.000030 
1.133437 0.000033 
1.158077 0.000036 
1.182717 0.000039 
1.207357 0.000042 
1.231997 0.000045 
1.256637 0.000048 
1.281277 0.000051 
1.305917 0.000054 
1.330557 0.000056 
1.355197 0.000058 
1.379837 0.000060 
1.404477 0.000061 
1.429117 0.000061 
1.453757 0.000060 
1.478397 0.000059 
1.503036 0.000056 
1.527676 0.000052 
1.552316 0.000047 
1.576956 0.000041 
1.601596 0.000032 
1.626236 0.000022 
1.650876 0.000011 
1.675516 0.000003 
1.700156 0.000019 
1.724796 0.000037 
1.749436 0.000056 
1.774076 0.000077 
1.798716 0.000099 
1.823356 0.000123 
1.847996 0.000146 
1.872636 0.000169 
1.897276 0.000190 
1.921916 0.000208 
1.946555 0.000221 
1.971195 0.000227 
1.995835 0.000223 
2.020475 0.000206 
2.045115 0.000170 
2.069755 0.000112 
2.094395 0.000025 
2.119035 0.000100 
2.143675 0.000270 
2.168315 0.000497 
2.192955 0.000795 
2.217595 0.001178 
2.242235 0.001666 
2.266875 0.002281 
2.291515 0.003049 
2.316155 0.004002 
2.340795 0.005178 
2.365434 0.006619 
2.390074 0.008379 
2.414714 0.010520 
2.439354 0.013116 
2.463994 0.016254 
2.488634 0.020039 
2.513274 0.024595 
2.537914 0.030071 
2.562554 0.036644 
2.587194 0.044530 
2.611834 0.053986 
2.636474 0.065328 
2.661114 0.078939 
2.685754 0.095290 
2.710394 0.114969 
2.735034 0.138706 
2.759674 0.167429 
2.784313 0.202326 
2.808953 0.244939 
2.833593 0.297312 
2.858233 0.362201 
2.882873 0.443413 
2.907513 0.546362 
2.932153 0.679008 
2.956793 0.853553 
2.981433 1.089703 
3.006073 1.421488 
3.030713 1.913165 
3.055353 2.702411 
3.079993 4.147142 
3.104633 7.559640 
3.129273 24.750193 
3.153913 26.952951 
3.178553 9.763441 
3.203193 6.353028 
3.227832 4.911418 
3.252472 4.126324 
3.277112 3.639818 
3.301752 3.314217 
3.326392 3.085247 
3.351032 2.918866 
3.375672 2.795353 
3.400312 2.702487 
3.424952 2.632292 
3.449592 2.579337 
3.474232 2.539794 
3.498872 2.510887 
3.523512 2.490557 
3.548152 2.477241 
3.572792 2.469732 
3.597432 2.467086 
3.622072 2.468555 
3.646711 2.473538 
3.671351 2.481547 
3.695991 2.492185 
3.720631 2.505128 
3.745271 2.520104 
3.769911 2.536893 
3.794551 2.555307 
3.819191 2.575194 
3.843831 2.596426 
3.868471 2.618895 
3.893111 2.642515 
3.917751 2.667213 
3.942391 2.692931 
3.967031 2.719621 
3.991671 2.747247 
4.016311 2.775780 
4.040951 2.805200 
4.065590 2.835493 
4.090230 2.866651 
4.114870 2.898671 
4.139510 2.931555 
4.164150 2.965312 
4.188790 2.999951 
4.213430 3.035486 
4.238070 3.071936 
4.262710 3.109322 
4.287350 3.147669 
4.311990 3.187003 
4.336630 3.227355 
4.361270 3.268759 
4.385910 3.311249 
4.410550 3.354865 
4.435190 3.399650 
4.459830 3.445646 
4.484470 3.492903 
4.509109 3.541471 
4.533749 3.591404 
4.558389 3.642760 
4.583029 3.695601 
4.607669 3.749991 
4.632309 3.806000 
4.656949 3.863700 
4.681589 3.923172 
4.706229 3.984496 
4.730869 4.047763 
4.755509 4.113067 
4.780149 4.180507 
4.804789 4.250191 
4.829429 4.322234 
4.854069 4.396759 
4.878709 4.473895 
4.903349 4.553784 
4.927988 4.636575 
4.952628 4.722431 
4.977268 4.811526 
5.001908 4.904046 
5.026548 5.000193 
5.051188 5.100186 
5.075828 5.204259 
5.100468 5.312669 
5.125108 5.425692 
5.149748 5.543629 
5.174388 5.666808 
5.199028 5.795586 
5.223668 5.930354 
5.248308 6.071541 
5.272948 6.219616 
5.297588 6.375095 
5.322228 6.538548 
5.346867 6.710604 
5.371507 6.891962 
5.396147 7.083396 
5.420787 7.285771 
5.445427 7.500050 
5.470067 7.727317 
5.494707 7.968789 
5.519347 8.225840 
5.543987 8.500029 
5.568627 8.793129 
5.593267 9.107164 
5.617907 9.444463 
5.642547 9.807708 
5.667187 10.200013 
5.691827 10.625011 
5.716467 11.086965 
5.741107 11.590916 
5.765747 12.142863 
5.790386 12.750005 
5.815026 13.421056 
5.839666 14.166669 
5.864306 15.000002 
5.888946 15.937502 
5.913586 17.000001 
5.938226 18.214287 
5.962866 19.615385 
5.987506 21.250000 
6.012146 23.181818 
6.036786 25.500000 
6.061426 28.333333 
6.086066 31.875000 
6.110706 36.428571 
6.135346 42.500000 
6.159986 51.000000 
6.184626 63.750000 
6.209265 85.000000 
6.233905 127.500000 
6.258545 255.000000 


==> data/re255tc4.dat <==
0.024640 0.000000 
0.049280 0.000000 
0.073920 0.000000 
0.098560 0.000001 
0.123200 0.000001 
0.147840 0.000003 
0.172480 0.000005 
0.197120 0.000008 
0.221759 0.000014 
0.246399 0.000021 
0.271039 0.000030 
0.295679 0.000043 
0.320319 0.000059 
0.344959 0.000080 
0.369599 0.000105 
0.394239 0.000137 
0.418879 0.000175 
0.443519 0.000220 
0.468159 0.000274 
0.492799 0.000337 
0.517439 0.000411 
0.542079 0.000497 
0.566719 0.000596 
0.591359 0.000709 
0.615999 0.000838 
0.640639 0.000984 
0.665278 0.001148 
0.689918 0.001334 
0.714558 0.001541 
0.739198 0.001773 
0.763838 0.002031 
0.788478 0.002317 
0.813118 0.002634 
0.837758 0.002983 
0.862398 0.003368 
0.887038 0.003791 
0.911678 0.004254 
0.936318 0.004761 
0.960958 0.005314 
0.985598 0.005917 
1.010238 0.006574 
1.034878 0.007287 
1.059518 0.008061 
1.084157 0.008900 
1.108797 0.009808 
1.133437 0.010789 
1.158077 0.011848 
1.182717 0.012991 
1.207357 0.014222 
1.231997 0.015548 
1.256637 0.016973 
1.281277 0.018505 
1.305917 0.020150 
1.330557 0.021915 
1.355197 0.023808 
1.379837 0.025836 
1.404477 0.028009 
1.429117 0.030335 
1.453757 0.032823 
1.478397 0.035485 
1.503036 0.038330 
1.527676 0.041370 
1.552316 0.044618 
1.576956 0.048086 
1.601596 0.051789 
1.626236 0.055742 
1.650876 0.059961 
1.675516 0.064462 
1.700156 0.069265 
1.724796 0.074389 
1.749436 0.079855 
1.774076 0.085687 
1.798716 0.091908 
1.823356 0.098546 
1.847996 0.105628 
1.872636 0.113186 
1.897276 0.121253 
1.921916 0.129865 
1.946555 0.139062 
1.971195 0.148886 
1.995835 0.159384 
2.020475 0.170606 
2.045115 0.182608 
2.069755 0.195451 
2.094395 0.209200 
2.119035 0.223928 
2.143675 0.239716 
2.168315 0.256652 
2.192955 0.274834 
2.217595 0.294371 
2.242235 0.315382 
2.266875 0.338002 
2.291515 0.362382 
2.316155 0.388688 
2.340795 0.417111 
2.365434 0.447863 
2.390074 0.481186 
2.414714 0.517354 
2.439354 0.556680 
2.463994 0.599524 
2.488634 0.646299 
2.513274 0.697483 
2.537914 0.753635 
2.562554 0.815407 
2.587194 0.883567 
2.611834 0.959029 
2.636474 1.042884 
2.661114 1.136447 
2.685754 1.241318 
2.710394 1.359465 
2.735034 1.493333 
2.759674 1.645997 
2.784313 1.821383 
2.808953 2.024582 
2.833593 2.262313 
2.858233 2.543634 
2.882873 2.881055 
2.907513 3.292357 
2.932153 3.803686 
2.956793 4.455140 
2.981433 5.311491 
3.006073 6.484621 
3.030713 8.185872 
3.055353 10.868118 
3.079993 15.708843 
3.104633 27.025503 
3.129273 83.675234 
3.153913 86.341968 
3.178553 29.692776 
3.203193 18.377197 
3.227832 13.538092 
3.252472 10.858009 
3.277112 9.159464 
3.301752 7.989585 
3.326392 7.137033 
3.351032 6.489927 
3.375672 5.983499 
3.400312 5.577655 
3.424952 5.246251 
3.449592 4.971511 
3.474232 4.740931 
3.498872 4.545455 
3.523512 4.378371 
3.548152 4.234594 
3.572792 4.110204 
3.597432 4.002133 
3.622072 3.907941 
3.646711 3.825671 
3.671351 3.753730 
3.695991 3.690810 
3.720631 3.635831 
3.745271 3.587889 
3.769911 3.546225 
3.794551 3.510198 
3.819191 3.479262 
3.843831 3.452950 
3.868471 3.430862 
3.893111 3.412653 
3.917751 3.398023 
3.942391 3.386713 
3.967031 3.378498 
3.991671 3.373181 
4.016311 3.370591 
4.040951 3.370578 
4.065590 3.373013 
4.090230 3.377781 
4.114870 3.384783 
4.139510 3.393934 
4.164150 3.405161 
4.188790 3.418399 
4.213430 3.433596 
4.238070 3.450707 
4.262710 3.469694 
4.287350 3.490529 
4.311990 3.513188 
4.336630 3.537657 
4.361270 3.563924 
4.385910 3.591987 
4.410550 3.621845 
4.435190 3.653507 
4.459830 3.686983 
4.484470 3.722291 
4.509109 3.759454 
4.533749 3.798499 
4.558389 3.839457 
4.583029 3.882367 
4.607669 3.927271 
4.632309 3.974218 
4.656949 4.023262 
4.681589 4.074461 
4.706229 4.127882 
4.730869 4.183597 
4.755509 4.241684 
4.780149 4.302229 
4.804789 4.365325 
4.829429 4.431074 
4.854069 4.499586 
4.878709 4.570979 
4.903349 4.645383 
4.927988 4.722938 
4.952628 4.803795 
4.977268 4.888118 
5.001908 4.976086 
5.026548 5.067892 
5.051188 5.163745 
5.075828 5.263873 
5.100468 5.368524 
5.125108 5.477967 
5.149748 5.592497 
5.174388 5.712436 
5.199028 5.838134 
5.223668 5.969976 
5.248308 6.108385 
5.272948 6.253824 
5.297588 6.406805 
5.322228 6.567893 
5.346867 6.737712 
5.371507 6.916955 
5.396147 7.106393 
5.420787 7.306885 
5.445427 7.519392 
5.470067 7.744992 
5.494707 7.984898 
5.519347 8.240483 
5.543987 8.513299 
5.568627 8.805116 
5.593267 9.117956 
5.617907 9.454142 
5.642547 9.816355 
5.667187 10.207705 
5.691827 10.631822 
5.716467 11.092966 
5.741107 11.596173 
5.765747 12.147440 
5.790386 12.753964 
5.815026 13.424456 
5.839666 14.169565 
5.864306 15.002445 
5.888946 15.939542 
5.913586 17.001686 
5.938226 18.215659 
5.962866 19.616487 
5.987506 21.250869 
6.012146 23.182489 
6.036786 25.500505 
6.061426 28.333703 
6.086066 31.875260 
6.110706 36.428746 
6.135346 42.500110 
6.159986 51.000064 
6.184626 63.750033 
6.209265 85.000014 
6.233905 127.500004 
6.258545 255.000001 


==> data/re255tc6.dat <==
0.024640 0.000000 
0.049280 0.000000 
0.073920 0.000000 
0.098560 0.000000 
0.123200 0.000000 
0.147840 0.000000 
0.172480 0.000000 
0.197120 0.000000 
0.221759 0.000000 
0.246399 0.000000 
0.271039 0.000000 
0.295679 0.000000 
0.320319 0.000001 
0.344959 0.000001 
0.369599 0.000001 
0.394239 0.000002 
0.418879 0.000003 
0.443519 0.000004 
0.468159 0.000005 
0.492799 0.000007 
0.517439 0.000009 
0.542079 0.000013 
0.566719 0.000016 
0.591359 0.000021 
0.615999 0.000027 
0.640639 0.000035 
0.665278 0.000044 
0.689918 0.000054 
0.714558 0.000067 
0.739198 0.000083 
0.763838 0.000101 
0.788478 0.000123 
0.813118 0.000149 
0.837758 0.000179 
0.862398 0.000214 
0.887038 0.000255 
0.911678 0.000302 
0.936318 0.000356 
0.960958 0.000419 
0.985598 0.000491 
1.010238 0.000572 
1.034878 0.000666 
1.059518 0.000772 
1.084157 0.000892 
1.108797 0.001027 
1.133437 0.001180 
1.158077 0.001353 
1.182717 0.001546 
1.207357 0.001763 
1.231997 0.002006 
1.256637 0.002277 
1.281277 0.002579 
1.305917 0.002916 
1.330557 0.003290 
1.355197 0.003705 
1.379837 0.004165 
1.404477 0.004675 
1.429117 0.005238 
1.453757 0.005861 
1.478397 0.006547 
1.503036 0.007304 
1.527676 0.008136 
1.552316 0.009052 
1.576956 0.010058 
1.601596 0.011163 
1.626236 0.012374 
1.650876 0.013702 
1.675516 0.015157 
1.700156 0.016749 
1.724796 0.018491 
1.749436 0.020395 
1.774076 0.022476 
1.798716 0.024749 
1.823356 0.027230 
1.847996 0.029938 
1.872636 0.032892 
1.897276 0.036114 
1.921916 0.039626 
1.946555 0.043456 
1.971195 0.047629 
1.995835 0.052178 
2.020475 0.057135 
2.045115 0.062538 
2.069755 0.068426 
2.094395 0.074844 
2.119035 0.081841 
2.143675 0.089471 
2.168315 0.097793 
2.192955 0.106875 
2.217595 0.116789 
2.242235 0.127618 
2.266875 0.139453 
2.291515 0.152397 
2.316155 0.166565 
2.340795 0.182086 
2.365434 0.199108 
2.390074 0.217795 
2.414714 0.238338 
2.439354 0.260951 
2.463994 0.285882 
2.488634 0.313417 
2.513274 0.343887 
2.537914 0.377675 
2.562554 0.415233 
2.587194 0.457094 
2.611834 0.503887 
2.636474 0.556367 
2.661114 0.615446 
2.685754 0.682229 
2.710394 0.758078 
2.735034 0.844686 
2.759674 0.944181 
2.784313 1.059281 
2.808953 1.193509 
2.833593 1.351517 
2.858233 1.539576 
2.882873 1.766346 
2.907513 2.044136 
2.932153 2.391048 
2.956793 2.834841 
2.981433 3.420357 
3.006073 4.225054 
3.030713 5.395243 
3.055353 7.244454 
3.079993 10.587868 
3.104633 18.414493 
3.129273 57.625422 
3.153913 60.087040 
3.178553 20.876742 
3.203193 13.051383 
3.227832 9.709867 
3.252472 7.863188 
3.277112 6.696165 
3.301752 5.895271 
3.326392 5.314196 
3.351032 4.875483 
3.375672 4.534293 
3.400312 4.262869 
3.424952 4.043112 
3.449592 3.862717 
3.474232 3.713025 
3.498872 3.587769 
3.523512 3.482303 
3.548152 3.393106 
3.572792 3.317467 
3.597432 3.253261 
3.622072 3.198801 
3.646711 3.152732 
3.671351 3.113954 
3.695991 3.081562 
3.720631 3.054810 
3.745271 3.033074 
3.769911 3.015830 
3.794551 3.002636 
3.819191 2.993118 
3.843831 2.986953 
3.868471 2.983868 
3.893111 2.983626 
3.917751 2.986022 
3.942391 2.990882 
3.967031 2.998053 
3.991671 3.007401 
4.016311 3.018813 
4.040951 3.032190 
4.065590 3.047446 
4.090230 3.064508 
4.114870 3.083312 
4.139510 3.103806 
4.164150 3.125943 
4.188790 3.149688 
4.213430 3.175010 
4.238070 3.201886 
4.262710 3.230298 
4.287350 3.260235 
4.311990 3.291689 
4.336630 3.324660 
4.361270 3.359152 
4.385910 3.395171 
4.410550 3.432732 
4.435190 3.471851 
4.459830 3.512549 
4.484470 3.554853 
4.509109 3.598794 
4.533749 3.644405 
4.558389 3.691726 
4.583029 3.740802 
4.607669 3.791682 
4.632309 3.844418 
4.656949 3.899072 
4.681589 3.955706 
4.706229 4.014392 
4.730869 4.075206 
4.755509 4.138231 
4.780149 4.203556 
4.804789 4.271278 
4.829429 4.341503 
4.854069 4.414344 
4.878709 4.489924 
4.903349 4.568373 
4.927988 4.649836 
4.952628 4.734467 
4.977268 4.822433 
5.001908 4.913914 
5.026548 5.009107 
5.051188 5.108223 
5.075828 5.211493 
5.100468 5.319167 
5.125108 5.431518 
5.149748 5.548841 
5.174388 5.671460 
5.199028 5.799730 
5.223668 5.934036 
5.248308 6.074804 
5.272948 6.222500 
5.297588 6.377637 
5.322228 6.540782 
5.346867 6.712562 
5.371507 6.893671 
5.396147 7.084884 
5.420787 7.287060 
5.445427 7.501163 
5.470067 7.728274 
5.494707 7.969609 
5.519347 8.226539 
5.543987 8.500622 
5.568627 8.793628 
5.593267 9.107583 
5.617907 9.444812 
5.642547 9.807997 
5.667187 10.200250 
5.691827 10.625204 
5.716467 11.087122 
5.741107 11.591042 
5.765747 12.142962 
5.790386 12.750082 
5.815026 13.421117 
5.839666 14.166716 
5.864306 15.000037 
5.888946 15.937527 
5.913586 17.000020 
5.938226 18.214300 
5.962866 19.615394 
5.987506 21.250007 
6.012146 23.181822 
6.036786 25.500003 
6.061426 28.333335 
6.086066 31.875001 
6.110706 36.428572 
6.135346 42.500000 
6.159986 51.000000 
6.184626 63.750000 
6.209265 85.000000 
6.233905 127.500000 
6.258545 255.000000 

